Externally-driven plasma models as candidates for pulsar radio emission

Coherent radio emission from pulsars originates from excited plasma waves in an ultra-relativistic and strongly magnetized electron-positron pair plasma streaming along the open magnetic field lines of the pulsar. Traditional coherent radio emission models have relied on instabilities in this pair plasma. Recently alternative models have been suggested. These models appeal to direct coupling of the external electromagnetic field to the superluminal O-mode ($lt_2$ mode) during the time-dependent pair cascade process at the polar gap. The objective of this work is to provide generic constraints on plasma models based on $lt_2$ mode using realistic pulsar parameters. We find that the very short timescale associated with pair cascades does not allow $lt_{2}$ mode to be excited at radio frequencies and the impulsive energy transfer can only increase the kinetic spread ("temperature") of the pair plasma particles. Moreover, under homogeneous plasma conditions, plasma waves on both branches of O-mode (i.e. superluminal $lt_2$ and subluminal $lt_1$) cannot escape the plasma. In the strongly magnetized pair plasma, only the extraordinary mode ($t$ mode) can escape freely. We show that any generic fictitious mechanisms does not result in the wave electric field of $t$ mode to have predominant orientation either parallel or perpendicular to the magnetic field plane as observed. Such fictitious mechanisms will inevitably lead to depolarization of signals and cannot account for the highly polarized single pulses observed in pulsars. We suggest coherent curvature radiation as a promising candidate for pulsar radio emission mechanism.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
